Bi-$s^*$-Concave Distributions

We introduce new shape-constrained classes of distribution functions on R, the bi-$s^*$-concave classes. In parallel to results of D\"umbgen, Kolesnyk, and Wilke (2017) for what they called the class of bi-log-concave distribution functions, we show that every $s$-concave density $f$ has a bi-$s^*$-concave distribution function $F$ for $s^*\leq s/(s+1)$. Confidence bands building on existing nonparametric bands, but accounting for the shape constraint of bi-$s^*$-concavity, are also considered. The new bands extend those developed by D\"umbgen et al. (2017) for the constraint of bi-log-concavity. We also make connections between bi-$s^*$-concavity and finiteness of the Cs\"org\H{o} - R\'ev\'esz constant of $F$ which plays an important role in the theory of quantile processes.

==> plots/NewFigs-SummaryList.txt <==
Summary of new figures for bi-s^* paper:

figures 8-9-10:  t_1 distribution, n=100, KS start

figures 11-12-13:  t_1 distribution, n=100, WKS start

figures 14-15-16:   t_1 distribution, n=1000, KS start

figures 17-18-19:   t_1 distribution, n=1000, WKS ???  start

figures 20-21-22:    CEO data, n = xxx?,  KS start,  s^* \in \{ 0, 0.12, 0.23\}

figures 23-24-25:    CEO data, n = xxx?,  WKS start ,  s^* \in \{0, 0.12, 0.18\}


